Extending Responsibility-Sensitive Safety for the Assessment of Offloaded Autonomous Driving Services

Safety is a fundamental requirement in the development of autonomous driving (AD) systems. While function offloading has demonstrated significant benefits in terms of computational efficiency and energy consumption, its application to safety-critical AD functionality introduces new challenges. In particular, offloaded service compositions incur increased and variable response times due to wireless vehicle-to-everything (V2X) communication, which directly affects the vehicle's reaction time and thus its safety guarantees. In this paper, we address this challenge by extending the definitions of Responsibility-Sensitive Safety (RSS) to explicitly account for different response times of local and offloaded AD service compositions. Based on this extension, we propose an integration into function offloading, using the RSS safety constraints for offloading decision-making and fallback mechanisms. Offloaded service compositions are only permitted if the current traffic situation remains safe under the corresponding end-to-end response time. If this condition is violated, the system performs a controlled fallback to local execution. Furthermore, we introduce an enhanced fallback strategy that includes a warm-standby phase for offloaded services, enabling faster and safer transitions from offloaded to local services. The proposed approach is integrated into our AD stack and evaluated in both simulation and the real world. Experimental results demonstrate that the proposed method improves safety compared to state-of-the-art function offloading and safety frameworks, while preserving the benefits of distributed computation when safety conditions allow.

==> img/evaluation/processed.json <==
{
    "base2": {
        "RSS": [
            0.7330726897529914,
            0.7259641044410488,
            77.5
        ],
        "SOFOF": [
            1.0,
            0.8045139505290813,
            120.0
        ],
        "MUFASA": [
            0.8736449238328694,
            0.6817131627808759,
            109.33333333333333
        ]
    },
    "intersection4": {
        "RSS": [
            0.31488250738559137,
            0.29399478624006314,
            0.0
        ],
        "SOFOF": [
            1.0,
            0.5509138148453253,
            2.0
        ],
        "MUFASA": [
            0.0,
            0.0,
            0.0
        ]
    },
    "base4": {
        "RSS": [
            0.9101449303005053,
            0.9043478205584098,
            3.0
        ],
        "SOFOF": [
            1.0,
            0.7623188461082568,
            2.2
        ],
        "MUFASA": [
            0.9000000055285468,
            0.6681159475575322,
            3.2
        ]
    },
    "intersection3": {
        "RSS": [
            0.6153422899224059,
            0.6098432575170339,
            2.3333333333333335
        ],
        "SOFOF": [
            1.0,
            0.8735221366798972,
            2.4
        ],
        "MUFASA": [
            0.9950508577244378,
            0.868572994404335,
            2.4
        ]
    },
    "base3": {
        "RSS": [
            0.6917582352298741,
            0.6807692216496698,
            3.2
        ],
        "SOFOF": [
            1.0,
            0.906593404218146,
            3.0
        ],
        "MUFASA": [
            0.8719780134054906,
            0.7730769173834955,
            3.0
        ]
    },
    "base": {
        "RSS": [
            0.7601275412410149,
            0.7563766026075919,
            2.1
        ],
        "SOFOF": [
            1.0,
            0.9287321793793604,
            2.0
        ],
        "MUFASA": [
            0.7468117070802033,
            0.6755438864595636,
            2.2
        ]
    },
    "intersection2": {
        "RSS": [
            0.3734023180003197,
            0.3554473529914748,
            4.8
        ],
        "SOFOF": [
            1.0,
            0.8417528829892262,
            11.6
        ],
        "MUFASA": [
            1.0209981757278423,
            0.8384053584539157,
            11.2
        ]
    },
    "intersection1": {
        "RSS": [
            0.9912321265282443,
            0.9912321265282443,
            0.0
        ],
        "SOFOF": [
            1.0,
            1.0,
            0.0
        ],
        "MUFASA": [
            1.100599899430709,
            1.100599899430709,
            0.0
        ]
    }
}

==> img/evaluation/real_world/20260507_12_25_20.csv <==
time,rss
0.0,0
0.09404778480529785,0
0.19426608085632324,0
0.29425716400146484,0
0.39438676834106445,0
0.49431896209716797,0
0.5940959453582764,0
0.6940534114837646,0
0.794257640838623,0
0.8940839767456055,0
0.9940700531005859,0
1.094299077987671,0
1.193997859954834,0
1.2940311431884766,0
1.3940379619598389,0
1.4940762519836426,0
1.5941157341003418,0
1.6057240962982178,0
1.6942555904388428,0
1.794071912765503,0
1.894242286682129,0
1.9942314624786377,0
2.094097852706909,0
2.1940510272979736,0
2.2940237522125244,0
2.3940634727478027,0
2.4942262172698975,0
2.5942392349243164,0
2.6940200328826904,0
2.7941718101501465,0
2.894068717956543,0
2.994306802749634,0
3.0941052436828613,0
3.194065809249878,0
3.294081449508667,0
3.394160270690918,0
3.494094133377075,0
3.5941250324249268,0
3.694047451019287,0
3.794203519821167,0
3.8941264152526855,0
3.9940831661224365,0
4.094218015670776,0
4.194056749343872,0
4.293984413146973,0
4.394113779067993,0
4.494169473648071,0
4.59411883354187,0
4.694233417510986,0
4.794180870056152,0
4.894098997116089,0
4.994058847427368,0
5.094107627868652,0
5.19407320022583,0
5.294100761413574,0
5.394323348999023,0
5.494085311889648,0
5.594060897827148,0
5.693992614746094,0
5.794091701507568,0
5.89408540725708,0
5.994158029556274,0
6.094547748565674,0
6.19446063041687,0
6.29419469833374,0
6.394095420837402,0
6.494117498397827,0
6.594297885894775,0
6.694173812866211,0
6.7940826416015625,0
6.894082546234131,0
6.994049072265625,0
7.094059228897095,0
7.194036483764648,0
7.294036626815796,0
7.393957853317261,0
7.494285583496094,0
7.594052314758301,0
7.694035530090332,0
7.794065475463867,0
7.894255876541138,0
7.994004487991333,0
8.094107389450073,0
8.194287538528442,0
8.293997526168823,0
8.394091844558716,0
8.49403190612793,0
8.594052791595459,0
8.694019794464111,0
8.79403567314148,0
8.894083023071289,0
8.994011640548706,0
9.094024896621704,0
9.19399881362915,0
9.294065952301025,0
9.394010782241821,0
9.494271755218506,0
9.59403371810913,0
9.694178581237793,0
9.79406476020813,0
9.894073247909546,0
9.994001865386963,0
10.0941641330719,0
10.194013595581055,0
10.294075012207031,0
10.394052505493164,0
10.493997573852539,0
10.594086647033691,0
10.694048166275024,0
10.794017553329468,0
10.894083976745605,0
10.994306564331055,0
11.094318866729736,0
11.1943039894104,0
11.294096946716309,0
11.394170045852661,0
11.494316577911377,0
11.594070434570312,0
11.69406795501709,0
11.794027328491211,0
11.894220113754272,0
11.994127750396729,0
12.094012260437012,0
12.194005012512207,0
12.294105529785156,0
12.394066333770752,0
12.494044303894043,0
12.594013214111328,0
12.694124937057495,0
12.794067859649658,0
12.894190311431885,0
12.994125843048096,0
13.094072580337524,0
13.194140434265137,0
13.294034481048584,0
13.39403223991394,0
13.494029760360718,0
13.594008207321167,0
13.694202661514282,0
13.793976783752441,0
13.893957376480103,0
13.99409031867981,0
14.094147205352783,0
14.194063663482666,0
14.294353008270264,0
14.394277095794678,0
14.494099617004395,0
14.594146251678467,0
14.694228887557983,0
14.794139862060547,0
14.894002199172974,0
14.994044542312622,0
15.094035148620605,0
15.19404911994934,0
15.294069290161133,0
15.394264459609985,0
15.494018793106079,0
15.59401273727417,0
15.693997144699097,0
15.794030904769897,0
15.894121646881104,0
15.994179010391235,0
16.09401822090149,0
16.19430160522461,0
16.294041633605957,0
16.394153356552124,0
16.494023323059082,0
16.594070434570312,0
16.694015979766846,0
16.794211387634277,0
16.89402723312378,0
16.99413824081421,0
17.09416365623474,0
17.194185972213745,0
17.294185161590576,0
17.39402484893799,0
17.49414348602295,0
17.593979835510254,0
17.694029092788696,0
17.794058799743652,0
17.894117832183838,0
17.994081497192383,0
18.094077587127686,0
18.194194555282593,0
18.29405450820923,0
18.39400339126587,0
18.494049072265625,0
18.594048500061035,0
18.694052934646606,0
18.7941677570343,0
18.894110202789307,0
18.994058847427368,0
19.094054222106934,0
19.194246530532837,0
19.294020891189575,0
19.394198656082153,0
19.49428915977478,0
19.594058513641357,0
19.694015741348267,0
19.794248342514038,0
19.894161224365234,0
19.99406385421753,0
20.094074249267578,0
20.194546461105347,0
20.294264793395996,0
20.39419937133789,0
20.494316577911377,0
20.59414005279541,0
20.69428300857544,0
20.794339656829834,0
20.894686698913574,0
20.994208335876465,0
21.09409236907959,0
21.194302797317505,0
21.29447841644287,0
21.3942973613739,0
21.49408769607544,0
21.594300270080566,0
21.69408917427063,0
21.79420781135559,0
21.894657135009766,0
21.994090795516968,0
22.09407067298889,0
22.194312810897827,0
22.29406476020813,0
22.394050121307373,0
22.494072198867798,0
22.59425950050354,0
22.694197177886963,0
22.794085264205933,0
22.89431118965149,0
22.99436068534851,0
23.09406852722168,0
23.194161891937256,0
23.29465889930725,0
23.394471883773804,0
23.49426794052124,0
23.594122171401978,0
23.696966886520386,1
23.793104887008667,1
23.795423984527588,1
23.826796770095825,1
23.89405584335327,1
23.99404239654541,1
24.094039916992188,1
24.194083213806152,1
24.29409170150757,1
24.394145011901855,1
24.494057178497314,1
24.594080209732056,1
24.69406270980835,1
24.794092416763306,1
24.894211530685425,1
24.994471549987793,1
25.09416103363037,1
25.19445776939392,1
25.294311046600342,1
25.394095182418823,1
25.494163751602173,1
25.594095945358276,1
25.694576501846313,1
25.79406762123108,1
25.894330978393555,1
25.994182348251343,1
26.094079732894897,1
26.194599628448486,1
26.29413604736328,1
26.39439821243286,1
26.494348526000977,1
26.594164848327637,1
26.694162845611572,1
26.79413914680481,1
26.89411735534668,1
26.994084358215332,1
27.09428906440735,1
27.194231033325195,1
27.294126987457275,1
27.394562482833862,1
27.494196891784668,1
27.59433078765869,1
27.69408106803894,1
27.794551372528076,1
27.89456868171692,1
27.99462080001831,1
28.094186544418335,1
28.194345474243164,1
28.29427433013916,1
28.39419198036194,1
28.494093656539917,1
28.594624519348145,1
28.694337368011475,1
28.794144868850708,1
28.894567012786865,1
28.994302988052368,1
29.094124794006348,1
29.194298267364502,1
29.29432964324951,1
29.394550323486328,1
29.494235277175903,1
29.594099521636963,1
29.694344520568848,1
29.79449725151062,1
29.894327402114868,2
29.985684394836426,2
29.993889808654785,2
30.094158411026,2
30.194536447525024,2
30.294110774993896,2
30.394344806671143,2
30.4941828250885,2
30.59417963027954,2
30.694305181503296,2
30.794113636016846,2
30.89433741569519,2
30.994216442108154,2
31.09425687789917,2
31.19433093070984,2
31.294257640838623,2
31.39427089691162,2
31.49409317970276,2
31.5941002368927,2
31.694337368011475,2
31.794333457946777,2
31.894076347351074,2
31.99410390853882,2
32.09410524368286,2
32.194284200668335,2
32.29407620429993,2
32.39420533180237,2
32.49426984786987,2
32.59401035308838,2
32.69405221939087,2
32.794132471084595,2
32.89435696601868,2
32.99407935142517,2
33.09408235549927,2
33.19429802894592,0
33.294087648391724,0
33.394399881362915,0
33.49450945854187,0
33.59407877922058,0
33.69433259963989,0
33.79419302940369,0
33.89431309700012,0
33.99413275718689,0
34.094284772872925,0
34.19447374343872,0
34.29426956176758,0
34.39424681663513,0
34.494264364242554,0
34.594329595565796,0
34.69418692588806,0
34.794310331344604,0
34.894102811813354,0
34.9940390586853,0
35.09440207481384,0
35.1943039894104,0
35.29407572746277,0
35.39427065849304,0
35.49430704116821,0
35.59684658050537,0
35.6218421459198,0
35.694050312042236,0
35.79417705535889,0
35.89413857460022,0
35.99409818649292,0
36.094056606292725,0
36.19411873817444,0
36.2940993309021,0
36.39408588409424,0
36.494048833847046,0
36.59404230117798,0
36.694305419921875,0
36.79430603981018,0
36.89453983306885,1
36.994046211242676,1
37.07352805137634,1
37.09409308433533,1
37.11334252357483,1
37.19405722618103,1
37.294060707092285,1
37.394065380096436,1
37.494285583496094,1
37.593968868255615,2
37.67117500305176,2
37.69411587715149,2
37.79412817955017,2
37.89428973197937,2
37.994062662124634,2
38.094072103500366,2
38.19426393508911,2
38.29415559768677,2
38.39438486099243,2
38.49429965019226,2
38.59417986869812,2
38.694273471832275,2
38.794053077697754,2
38.89428973197937,2
38.993969440460205,2
39.09423828125,2
39.19422483444214,2
39.29426288604736,2
39.39430260658264,2
39.49410343170166,2
39.59409022331238,2
39.694050788879395,2
39.79447913169861,0
39.894246101379395,0
39.994179010391235,0
40.094095945358276,0
40.19409799575806,0
40.29409074783325,0
40.394320249557495,0
40.49453616142273,0
40.59411144256592,0
40.69410586357117,0
40.79428791999817,0
40.894322872161865,0
40.99414014816284,0
41.0940637588501,0
41.19415092468262,0
41.29409432411194,0
41.39431953430176,0
41.494102478027344,0
41.59406542778015,0
45,0

==> img/evaluation/real_world/20260507_12_36_04.csv <==
time,rss
0.0,0
0.09993743896484375,0
0.2001347541809082,0
0.2998490333557129,0
0.3999614715576172,0
0.500180721282959,0
0.6001629829406738,0
0.7001171112060547,0
0.8001103401184082,0
0.9001049995422363,0
1.000260591506958,0
1.0998427867889404,0
1.2001171112060547,0
1.2999684810638428,0
1.400184154510498,0
1.4998953342437744,0
1.6000909805297852,0
1.6998467445373535,0
1.7998652458190918,0
1.8999574184417725,0
1.999845266342163,0
2.099987030029297,0
2.19983172416687,0
2.300245761871338,0
2.399963617324829,0
2.5000786781311035,0
2.6000001430511475,0
2.6999597549438477,0
2.800208330154419,0
2.9000742435455322,0
3.000210762023926,0
3.0018222332000732,0
3.09995698928833,0
3.2004220485687256,0
3.2997629642486572,0
3.400364398956299,0
3.4997377395629883,0
3.6001646518707275,0
3.7000739574432373,0
3.8002235889434814,0
3.8999710083007812,0
4.0004706382751465,0
4.100238561630249,0
4.200079441070557,0
4.30015230178833,0
4.400286436080933,0
4.499841690063477,0
4.599890947341919,0
4.700159549713135,0
4.800227403640747,0
4.900123596191406,0
5.0000996589660645,0
5.100274324417114,0
5.199923276901245,0
5.29988431930542,0
5.3999247550964355,0
5.499978303909302,0
5.599758148193359,0
5.699835777282715,0
5.799921035766602,0
5.899857521057129,0
5.99988055229187,0
6.099887132644653,0
6.1998701095581055,0
6.3002259731292725,0
6.39996600151062,1
6.500321865081787,1
6.562115907669067,1
6.594300985336304,1
6.599825859069824,1
6.700152635574341,1
6.799945116043091,1
6.900247573852539,0
6.99985408782959,0
7.0998499393463135,0
7.2001941204071045,0
7.30031418800354,0
7.39985728263855,0
7.499897718429565,0
7.599897146224976,0
7.699828386306763,0
7.800074338912964,0
7.900352239608765,0
8.0000741481781,0
8.100107669830322,0
8.200106859207153,0
8.300493478775024,0
8.39986276626587,0
8.49984622001648,0
8.599670886993408,0
8.699872970581055,0
8.799917936325073,0
8.89987301826477,0
8.999865293502808,0
9.099857568740845,0
9.199793815612793,0
9.300103425979614,0
9.399917602539062,1
9.485186338424683,1
9.5004141330719,1
9.520070791244507,1
9.600162744522095,1
9.700113534927368,1
9.800156831741333,1
9.899899005889893,1
10.000078201293945,1
10.100219964981079,1
10.200083494186401,2
10.272819519042969,2
10.29961633682251,2
10.399849891662598,2
10.49992322921753,2
10.600228548049927,2
10.700169086456299,2
10.800205945968628,2
10.899866104125977,2
11.000250101089478,2
11.099893808364868,2
11.200315475463867,2
11.29988169670105,2
11.400359392166138,2
11.499895811080933,2
11.600468158721924,2
11.70007848739624,2
11.799980401992798,2
11.90024995803833,2
12.000248432159424,2
12.099919319152832,2
12.200163841247559,2
12.300054788589478,2
12.400155067443848,0
12.49973464012146,0
12.599931240081787,0
12.699872255325317,2
12.79991602897644,2
12.900238275527954,2
13.000144243240356,2
13.099885702133179,2
13.199867486953735,2
13.29997730255127,2
13.399989604949951,2
13.499806642532349,2
13.600241422653198,2
13.700096607208252,2
13.800097942352295,2
13.89987301826477,2
14.000261068344116,2
14.100152492523193,2
14.200252056121826,2
14.300263404846191,2
14.399906396865845,2
14.500127077102661,2
14.600154876708984,2
14.700125217437744,2
14.800143957138062,2
14.900156497955322,2
15.000212669372559,2
15.100164890289307,2
15.200132608413696,2
15.300182104110718,2
15.400333642959595,2
15.500165939331055,2
15.600095510482788,2
15.699938297271729,2
15.799952745437622,2
15.900146961212158,2
15.999914169311523,2
16.099918842315674,2
16.19988751411438,2
16.299865007400513,2
16.400165796279907,2
16.499853372573853,2
16.599937438964844,2
16.700161695480347,0
16.80021071434021,0
16.899921655654907,0
17.000205278396606,0
17.100215196609497,0
17.20041036605835,0
17.299933195114136,0
17.400054454803467,0
17.499831676483154,0
17.600080251693726,0
17.699832677841187,0
17.80010676383972,0
17.899797677993774,0
18.000137329101562,0
18.099746704101562,0
18.20034098625183,0
18.300123929977417,0
18.399909019470215,0
18.499722719192505,0
18.600085258483887,0
18.69970703125,0
18.80026888847351,0
18.899955987930298,0
18.999962091445923,0
19.099968433380127,0
19.200143337249756,0
19.299993991851807,0
19.400294303894043,0
19.500094652175903,0
19.600146293640137,0
19.700186729431152,0
19.799967288970947,0
19.900153160095215,0
20.000134468078613,0
20.09980821609497,0
20.199776887893677,0
20.299922704696655,0
20.40022087097168,0
20.50017261505127,0
20.599878787994385,0
20.70015263557434,0
20.80014967918396,0
20.90023374557495,0
20.999837636947632,0
21.0997211933136,0
21.200071811676025,0
21.299834966659546,0
21.399866819381714,0
21.500163793563843,0
21.59981346130371,0
21.699894189834595,0
21.79991602897644,0
21.89991593360901,0
21.99979305267334,0
22.100090980529785,0
22.19989275932312,0
22.300184726715088,0
22.40006136894226,0
22.500306367874146,0
22.599918127059937,0
22.700257778167725,0
22.799949407577515,0
22.899908304214478,0
23.00017786026001,0
23.100198984146118,0
23.200417041778564,0
23.30023741722107,0
23.39992880821228,0
23.49975085258484,0
23.599830627441406,0
23.699833631515503,0
23.799858808517456,0
23.900139570236206,0
23.945652961730957,0
24.000168561935425,0
24.1001136302948,0
24.200430870056152,0
24.30006194114685,0
24.400147676467896,0
24.500097513198853,0
24.600308656692505,0
24.699858903884888,0
24.799745559692383,0
24.900076866149902,0
24.99988341331482,0
25.09987163543701,0
25.200209617614746,0
25.300089597702026,0
25.40021276473999,0
25.50014877319336,0
25.599972009658813,0
25.699864387512207,0
25.799922704696655,0
25.899823665618896,2
25.999850749969482,2
26.055818796157837,2
26.09992790222168,2
26.19990062713623,2
26.30006694793701,2
26.40016746520996,2
26.499846935272217,2
26.599856853485107,2
26.699936866760254,2
26.79991364479065,2
26.899892807006836,2
26.999927282333374,2
27.10011386871338,2
27.199933290481567,2
27.299920558929443,2
27.39993977546692,0
27.500276565551758,0
27.60022234916687,0
27.699891090393066,0
27.800177097320557,0
27.900120735168457,0
27.999940156936646,0
28.10009264945984,0
28.200130224227905,0
28.30010962486267,0
28.40018057823181,0
28.500226259231567,0
28.6002779006958,0
28.700088024139404,0
28.799750804901123,0
28.900068759918213,0
28.99986696243286,0
29.100120067596436,0
29.19973611831665,0
29.299933433532715,0
29.39985942840576,0
29.500168561935425,0
29.599954843521118,0
29.699907302856445,0
29.800119876861572,0
29.900340795516968,0
29.99989080429077,0
30.09982943534851,0
30.19982099533081,0
30.299847841262817,0
30.399874925613403,0
30.500067949295044,0
30.599867582321167,0
30.700148582458496,0
30.800116300582886,0
30.899864435195923,0
30.99987292289734,0
31.100165605545044,0
31.20017910003662,0
31.299975872039795,0
31.39983081817627,0
31.49990749359131,0
31.60018301010132,0
31.699933528900146,0
31.799880743026733,0
31.899844884872437,0
31.96842646598816,0
31.999878644943237,0
32.100159645080566,0
32.19991207122803,0
32.30018186569214,0
32.400261640548706,0
32.49996614456177,0
32.59984731674194,0
32.700178384780884,0
32.79999017715454,0
32.899956703186035,0
33.00024700164795,0
33.09989094734192,0
33.199888944625854,0
33.30235147476196,1
33.3919620513916,1
33.39960050582886,1
33.432337522506714,1
33.49988341331482,1
33.599892139434814,1
33.700117349624634,1
33.79985952377319,1
33.89987754821777,1
33.99991750717163,1
34.0998694896698,1
34.199843645095825,1
34.29995083808899,1
34.39992594718933,1
34.49994611740112,1
34.599929094314575,1
34.69993805885315,1
34.80008268356323,1
34.90015721321106,1
34.999831199645996,1
35.099918603897095,1
35.199899435043335,1
35.29987621307373,1
35.399943113327026,1
35.499969482421875,1
35.5998899936676,1
35.699946880340576,1
35.800079345703125,1
35.89986062049866,1
35.99987602233887,1
36.09995126724243,1
36.199878215789795,1
36.30005216598511,1
36.39998388290405,1
36.50031900405884,1
36.59985280036926,0
36.699928522109985,0
36.79996728897095,0
36.90010952949524,0
37.000218629837036,0
37.09987545013428,0
37.200138092041016,0
37.29984402656555,0
37.40008306503296,0
37.499995470047,0
37.60016870498657,0
37.70016670227051,0
37.800148248672485,0
37.9002571105957,0
38.00037980079651,0
38.09998822212219,0
38.20021200180054,0
38.300368309020996,1
38.40037488937378,1
38.41941261291504,1
38.46277832984924,1
38.50020694732666,1
38.60017228126526,1
38.7001371383667,1
38.80036926269531,1
38.90011811256409,1
39.000165939331055,1
39.0999972820282,1
39.2005717754364,1
39.300193548202515,1
39.4002161026001,1
39.500263690948486,1
39.600159883499146,1
39.69999933242798,1
39.80023765563965,1
39.899879455566406,1
39.999908447265625,1
40.099873304367065,1
40.200180530548096,1
40.2999632358551,1
40.39993691444397,1
40.50000524520874,1
40.60011076927185,1
40.70017457008362,1
40.80028963088989,1
40.89988613128662,1
41.00015616416931,1
41.100279092788696,1
41.200209856033325,1
41.29992365837097,1
41.400206565856934,1
41.50011658668518,1
41.60015630722046,1
41.700242042541504,1
41.79990005493164,1
41.89989995956421,1
42.00017499923706,1
42.099905490875244,1
42.200336933135986,1
42.30000185966492,1
42.39988136291504,1
42.500229835510254,1
42.60046577453613,1
42.699997663497925,1
42.80011510848999,1
42.90030288696289,1
43.0003228187561,1
43.10020995140076,1
43.200244665145874,0
43.30014967918396,0
43.400251626968384,0
43.50018119812012,0
43.60020637512207,0
43.70011067390442,0
43.79991793632507,0
43.900070667266846,0
43.99996781349182,0
44.09989809989929,0
44.20017886161804,0
44.29988217353821,0
44.40007448196411,0
45,0

==> img/response_time/counts_local.csv <==
value,count
0.2799999713897705,0.002
0.28999996185302734,0.168
0.2999999523162842,0.664
0.309999942779541,0.116
0.31999993324279785,0.048
0.3299999237060547,0.002

==> img/response_time/counts_offloaded.csv <==
value,count
0.36999988555908203,0.020366598778004074
0.38000011444091797,0.018329938900203666
0.3899998664855957,0.002036659877800407
0.3900001049041748,0.006109979633401222
0.4199998378753662,0.4378818737270876
0.43000006675720215,0.40325865580448067
0.440000057220459,0.10183299389002037
0.4500000476837158,0.006109979633401222
0.4700000286102295,0.002036659877800407
0.48000001907348633,0.002036659877800407

